Direct Collapse Black Hole Candidates from Decaying Dark Matter

Injecting 1-13.6 eV photons into the early universe can suppress the molecular hydrogen abundance and alter the star formation history dramatically enough to produce direct collapse black holes. These, in turn, could explain the recently observed population of puzzling high-redshift supermassive black holes that appear to require super-Eddington accretion. We show that axion dark matter decay in the intergalactic medium can account for this energy injection. We use a single zone model of the gas core and semi-analytically evolve its chemo-thermal properties to track the conditions for which the system becomes an atomic cooling halo-a necessary precursor for the production of heavy black hole seeds to explain the high-redshift black hole population. Windows of axions masses between 24.5-26.5 eV with photon couplings as low as $4\times 10^{-12}$/GeV may realize this atomic cooling halo condition. We highlight the significance of the band structure of molecular hydrogen on the effectiveness of this process and discuss estimates of the heavy seed population and prospects for testing this model.

==> DCBH_bib.txt <==


@article{Koushiappas:2003zn,
    author = "Koushiappas, Savvas M. and Bullock, J. S. and Dekel, A.",
    title = "{Massive black hole seeds from low angular momentum material}",
    eprint = "astro-ph/0311487",
    archivePrefix = "arXiv",
    doi = "10.1111/j.1365-2966.2004.08190.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "354",
    pages = "292",
    year = "2004"
}

@article{Guia:2024toq,
    author = "Guia, Carl Audric and Pacucci, Fabio and Kocevski, Dale D.",
    title = "{Sizes and Stellar Masses of the Little Red Dots Imply Immense Stellar Densities}",
    eprint = "2408.11890",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/2515-5172/ad7262",
    journal = "Res. Notes AAS",
    volume = "8",
    number = "8",
    pages = "207",
    year = "2024"
}

@ARTICLE{2014MNRAS.442.2036D,
       author = {{Dijkstra}, Mark and {Ferrara}, Andrea and {Mesinger}, Andrei},
        title = "{Feedback-regulated supermassive black hole seed formation}",
      journal = {\mnras},
     keywords = {accretion, accretion discs, black hole physics, radiative transfer, galaxies: high-redshift, cosmology: dark ages, reionization, first stars, Astrophysics - Astrophysics of Galaxies},
         year = 2014,
        month = aug,
       volume = {442},
       number = {3},
        pages = {2036-2047},
          doi = {10.1093/mnras/stu1007},
archivePrefix = {arXiv},
       eprint = {1405.6743},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014MNRAS.442.2036D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{McCaffrey:2024xpt,
    author = "McCaffrey, Joe and Regan, John and Smith, Britton and Wise, John and O'Shea, Brian and Norman, Michael",
    title = "{A Heavy Seed Black Hole Mass Function at High Redshift -- Prospects for LISA}",
    eprint = "2409.16413",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.33232/001c.129138",
    month = "9",
    year = "2024"
}

@article{Zhang:2025ayn,
    author = "Zhang, Meng and Yue, Bin and Xu, Yidong and Ferrara, Andrea",
    title = "{The Formation of Direct Collapse Black Holes at Cosmic Dawn and 21 cm Global Spectrum}",
    doi = "10.3847/1538-4357/adc730",
    journal = "Astrophys. J.",
    volume = "984",
    number = "2",
    pages = "100",
    year = "2025"
}

@article{Mirabel:2022lnl,
    author = "Mirabel, I. Felix and Rodriguez, Luis F.",
    title = "{Black holes at cosmic dawn in the redshifted 21cm signal of HI}",
    eprint = "2203.12741",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1016/j.newar.2022.101642",
    journal = "New Astron. Rev.",
    volume = "94",
    pages = "101642",
    year = "2022"
}

@article{Chon:2016nmh,
    author = "Chon, Sunmyon and Hirano, Shingo and Hosokawa, Takashi and Yoshida, Naoki",
    title = "{Cosmological Simulations of Early Black Hole Formation: Halo Mergers, Tidal Disruption, and the Conditions for Direct Collapse}",
    eprint = "1603.08923",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/0004-637X/832/2/134",
    journal = "Astrophys. J.",
    volume = "832",
    number = "2",
    pages = "134",
    year = "2016"
}

@article{Inayoshi:2015yqa,
    author = "Inayoshi, Kohei and Visbal, Eli and Kashiyama, Kazumi",
    title = "{Direct collapse black hole formation via high-velocity collisions of protogalaxies}",
    eprint = "1504.00676",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stv1654",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "453",
    number = "2",
    pages = "1692--1700",
    year = "2015"
}

@article{Wise:2007jc,
    author = "Wise, John H. and Abel, Tom",
    title = "{Resolving the Formation of Protogalaxies. I. Virialization}",
    eprint = "0704.3629",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    reportNumber = "SLAC-PUB-12490",
    doi = "10.1086/520036",
    journal = "Astrophys. J.",
    volume = "665",
    pages = "899--910",
    year = "2007"
}

@article{Machacek:2000us,
    author = "Machacek, Marie E. and Bryan, Greg L. and Abel, Tom",
    title = "{Simulations of pregalactic structure formation with radiative feedback}",
    eprint = "astro-ph/0007198",
    archivePrefix = "arXiv",
    doi = "10.1086/319014",
    journal = "Astrophys. J.",
    volume = "548",
    pages = "509",
    year = "2001"
}

@article{Gnedin:2025opp,
    author = "Gnedin, Nickolay Y.",
    title = "{Do We Know How to Model Reionization?}",
    eprint = "2504.10571",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "FERMILAB-PUB-25-0231-T",
    doi = "10.33232/001c.142442",
    month = "4",
    year = "2025"
}

@article{Gnedin:1997td,
    author = "Gnedin, Nickolay Y. and Hui, Lam",
    title = "{Probing the universe with the Lyman alpha forest: 1. Hydrodynamics of the low density IGM}",
    eprint = "astro-ph/9706219",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-97-212-A",
    doi = "10.1046/j.1365-8711.1998.01249.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "296",
    pages = "44--55",
    year = "1998"
}

@article{Kovacs:2024zfh,
    author = "Kovacs, Orsolya E. and others",
    title = "{A Candidate Supermassive Black Hole in a Gravitationally Lensed Galaxy at Z {\ensuremath{\approx}} 10}",
    eprint = "2403.14745",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/2041-8213/ad391f",
    journal = "Astrophys. J. Lett.",
    volume = "965",
    number = "2",
    pages = "L21",
    year = "2024"
}

@article{Hai-LongHuang:2024vvz,
    author = "Huang, Hai-Long and Wang, Yu-Tong and Piao, Yun-Song",
    title = "{Supermassive primordial black holes for the GHZ9 and UHZ1 observed by the JWST}",
    eprint = "2410.05891",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "10",
    year = "2024"
}

@article{Wadekar:2021qae,
    author = "Wadekar, Digvijay and Wang, Zihui",
    title = "{Strong constraints on decay and annihilation of dark matter from heating of gas-rich dwarf galaxies}",
    eprint = "2111.08025",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.106.075007",
    journal = "Phys. Rev. D",
    volume = "106",
    number = "7",
    pages = "075007",
    year = "2022"
}

@article{Porras-Bedmar:2024uql,
    author = "Porras-Bedmar, S. and Meyer, M. and Horns, D.",
    title = "{Novel bounds on decaying axionlike particle dark matter from the cosmic background}",
    eprint = "2407.10618",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/PhysRevD.110.103501",
    journal = "Phys. Rev. D",
    volume = "110",
    pages = "103501",
    month = "7",
    year = "2024"
}

@article{Todarello:2024qci,
    author = "Todarello, Elisa and Regis, Marco",
    title = "{Bounds on axions-like particles shining in the ultra-violet}",
    eprint = "2412.02543",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1475-7516/2025/05/070",
    journal = "JCAP",
    volume = "05",
    pages = "070",
    year = "2025"
}

@article{Nakayama:2022jza,
    author = "Nakayama, Kazunori and Yin, Wen",
    title = "{Anisotropic cosmic optical background bound for decaying dark matter in light of the LORRI anomaly}",
    eprint = "2205.01079",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "TU-1154",
    doi = "10.1103/PhysRevD.106.103505",
    journal = "Phys. Rev. D",
    volume = "106",
    number = "10",
    pages = "103505",
    year = "2022"
}

@article{Carenza:2023qxh,
    author = "Carenza, Pierluca and Lucente, Giuseppe and Vitagliano, Edoardo",
    title = "{Probing the blue axion with cosmic optical background anisotropies}",
    eprint = "2301.06560",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.107.083032",
    journal = "Phys. Rev. D",
    volume = "107",
    number = "8",
    pages = "083032",
    year = "2023"
}

@article{Wang:2023imi,
    author = "Wang, Hanyue and others",
    title = "{Spectroscopic search for optical emission lines from dark matter decay}",
    eprint = "2311.05476",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/PhysRevD.110.103007",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "10",
    pages = "103007",
    year = "2024"
}

@article{Todarello:2023hdk,
    author = "Todarello, Elisa and Regis, Marco and Reynoso-Cordova, Javier and Taoso, Marco and Vaz, Daniel and Brinchmann, Jarle and Steinmetz, Matthias and Zoutendijke, Sebastiaan L.",
    title = "{Robust bounds on ALP dark matter from dwarf spheroidal galaxies in the optical MUSE-Faint survey}",
    eprint = "2307.07403",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2024/05/043",
    journal = "JCAP",
    volume = "05",
    pages = "043",
    year = "2024"
}

@article{Pinetti:2025owq,
    author = "Pinetti, Elena",
    title = "{First constraints on QCD axion dark matter using James Webb Space Telescope observations}",
    eprint = "2503.11753",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-25-0166-V",
    month = "3",
    year = "2025"
}

@article{Pacucci:2019baa,
    author = "Pacucci, Fabio and others",
    title = "{Detecting the Birth of Supermassive Black Holes Formed from Heavy Seeds}",
    eprint = "1903.07623",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "3",
    year = "2019"
}

@ARTICLE{2021NatRP...3..732V,
       author = {{Volonteri}, Marta and {Habouzit}, M{\'e}lanie and {Colpi}, Monica},
        title = "{The origins of massive black holes}",
      journal = {Nature Reviews Physics},
     keywords = {Astrophysics - Astrophysics of Galaxies},
         year = 2021,
        month = sep,
       volume = {3},
       number = {11},
        pages = {732-743},
          doi = {10.1038/s42254-021-00364-9},
archivePrefix = {arXiv},
       eprint = {2110.10175},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021NatRP...3..732V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{1979ApJS...41..555H,
       author = {{Hollenbach}, D. and {McKee}, C.~F.},
        title = "{Molecule formation and infrared emission in fast interstellar shocks. I. Physical processes.}",
      journal = {\apjs},
     keywords = {Astrophysics, Infrared Radiation, Interstellar Gas, Molecular Gases, Shock Waves, Chemical Reactions, Deuterium, Gas Density, Gas Dissociation, Gas Temperature, Molecular Interactions, Shock Fronts, Astrophysics},
         year = 1979,
        month = nov,
       volume = {41},
        pages = {555-592},
          doi = {10.1086/190631},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1979ApJS...41..555H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{1987ApJ...318...32S,
       author = {{Shapiro}, Paul R. and {Kang}, Hyesung},
        title = "{Hydrogen Molecules and the Radiative Cooling of Pregalactic Shocks}",
      journal = {\apj},
     keywords = {Cooling Flows (Astrophysics), Galactic Evolution, Hydrogen Clouds, Molecular Clouds, Radiant Cooling, Shock Waves, Boundary Value Problems, Computational Astrophysics, Intergalactic Media, Nonequilibrium Conditions, Scaling Laws, Star Formation, Astrophysics, GALAXIES: FORMATION, INTERGALACTIC MEDIUM, MOLECULAR PROCESSES, SHOCK WAVES},
         year = 1987,
        month = jul,
       volume = {318},
        pages = {32},
          doi = {10.1086/165350},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1987ApJ...318...32S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{1972A&A....20..263D,
       author = {{de Jong}, T.},
        title = "{The Density of H2 Molecules in Dark Interstellar Clouds}",
      journal = {\aap},
         year = 1972,
        month = aug,
       volume = {20},
        pages = {263},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1972A&A....20..263D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} % uses "atomic units" ... I hate them.



@article{vanDokkum:2025idp,
    author = "van Dokkum, Pieter and Brammer, Gabriel and Baggen, Josephine F. W. and Keim, Michael A. and Natarajan, Priyamvada and Pasha, Imad",
    title = "{The Infinity Galaxy: a Candidate Direct-Collapse Supermassive Black Hole Between Two Massive, Ringed Nuclei}",
    eprint = "2506.15618",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "6",
    year = "2025"
}

@book{rybicki2024radiative,
  title={Radiative Processes in Astrophysics},
  author={Rybicki, G.B. and Lightman, A.P.},
  isbn={9783527414499},
  year={2024},
  publisher={Wiley}
}


@article{Gnedin:2012qk,
    author = "Gnedin, Nickolay Y. and Hollon, Nicholas",
    title = "{Cooling and Heating Functions of Photoionized Gas}",
    eprint = "1201.5116",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "FERMILAB-PUB-12-107-A",
    doi = "10.1088/0067-0049/202/2/13",
    journal = "Astrophys. J. Suppl.",
    volume = "202",
    pages = "13",
    year = "2012"
}

@article{Blumenthal:1985qy,
    author = "Blumenthal, George R. and Faber, S. M. and Flores, Ricardo and Primack, Joel R.",
    title = "{Contraction of Dark Matter Galactic Halos Due to Baryonic Infall}",
    reportNumber = "SCIPP 85/42",
    doi = "10.1086/163867",
    journal = "Astrophys. J.",
    volume = "301",
    pages = "27",
    year = "1986"
}

@article{Loeb:1994wv,
    author = "Loeb, Abraham and Rasio, Frederic A.",
    title = "{Collapse of primordial gas clouds and the formation of quasar black holes}",
    eprint = "astro-ph/9401026",
    archivePrefix = "arXiv",
    reportNumber = "IASSNS-AST-94-3",
    doi = "10.1086/174548",
    journal = "Astrophys. J.",
    volume = "432",
    pages = "52",
    year = "1994"
}

@article{Hou:2024hcj,
    author = "Hou, Liqiang and Mack, Katherine J.",
    title = "{The effects of dark matter annihilation and dark matter-baryon velocity offsets at Cosmic Dawn}",
    eprint = "2411.10626",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2025/04/081",
    journal = "JCAP",
    volume = "04",
    pages = "081",
    year = "2025"
}


@article{Liu:2023fgu,
    author = "Liu, Hongwan and Qin, Wenzer and Ridgway, Gregory W. and Slatyer, Tracy R.",
    title = "{Exotic energy injection in the early Universe. I. A novel treatment for low-energy electrons and photons}",
    eprint = "2303.07366",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "MIT-CTP/5523",
    doi = "10.1103/PhysRevD.108.043530",
    journal = "Phys. Rev. D",
    volume = "108",
    number = "4",
    pages = "043530",
    year = "2023"
}




@phdthesis{Qin:2024fvr,
    author = "Qin, Wenzer",
    title = "{Illuminating the Cosmos: dark matter, primordial black holes, and cosmic dawn}",
    eprint = "2406.09483",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    school = "MIT",
    year = "2024"
}


@article{Liu:2023nct,
    author = "Liu, Hongwan and Qin, Wenzer and Ridgway, Gregory W. and Slatyer, Tracy R.",
    title = "{Exotic energy injection in the early Universe. II. CMB spectral distortions and constraints on light dark matter}",
    eprint = "2303.07370",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "MIT-CTP/5524",
    doi = "10.1103/PhysRevD.108.043531",
    journal = "Phys. Rev. D",
    volume = "108",
    number = "4",
    pages = "043531",
    year = "2023"
}




@article{Cyr:2022urs,
    author = "Cyr, Bryce and Jiao, Hao and Brandenberger, Robert",
    title = "{Massive black holes at high redshifts from superconducting cosmic strings}",
    eprint = "2202.01799",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stac1939",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "517",
    number = "2",
    pages = "2221--2230",
    year = "2022"
}

@article{Qin:2025ymc,
    author = "Qin, Wenzer and Kumar, Soubhik and Natarajan, Priyamvada and Weiner, Neal",
    title = "{Not-quite-primordial black holes}",
    eprint = "2506.13858",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "6",
    year = "2025"
}



@ARTICLE{2010A&ARv..18..279V,
       author = {{Volonteri}, Marta},
        title = "{Formation of supermassive black holes}",
      journal = {\aapr},
     keywords = {Black hole physics, Galaxies: formation, Cosmology: theory, Quasars, Galaxies: evolution, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2010,
        month = jul,
       volume = {18},
       number = {3},
        pages = {279-315},
          doi = {10.1007/s00159-010-0029-x},
archivePrefix = {arXiv},
       eprint = {1003.4404},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010A&ARv..18..279V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Lodato:2007bs,
    author = "Lodato, Giuseppe and Natarajan, Priyamvada",
    title = "{The mass function of high redshift seed black holes}",
    eprint = "astro-ph/0702340",
    archivePrefix = "arXiv",
    doi = "10.1111/j.1745-3933.2007.00304.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "377",
    pages = "L64--L68",
    year = "2007"
}



@article{Natarajan:2011dv,
    author = "Natarajan, Priyamvada",
    title = "{The formation and evolution of massive black hole seeds in the early Universe}",
    eprint = "1104.4797",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    journal = "Bull. Astron. Soc. India",
    volume = "39",
    pages = "145",
    year = "2011"
}



@article{Begelman:2006db,
    author = "Begelman, Mitchell C. and Volonteri, Marta and Rees, Martin J.",
    title = "{Formation of supermassive black holes by direct collapse in pregalactic halos}",
    eprint = "astro-ph/0602363",
    archivePrefix = "arXiv",
    doi = "10.1111/j.1365-2966.2006.10467.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "370",
    pages = "289--298",
    year = "2006"
}



@ARTICLE{Natarajan2018-xt,
  title     = "The first monster black holes",
  author    = "Natarajan, Priyamvada",
  journal   = "Sci. Am.",
  publisher = "Springer Science and Business Media LLC",
  volume    =  318,
  number    =  2,
  pages     = "24--29",
  month     =  jan,
  year      =  2018,
  language  = "en"
}


@article{Jiao:2025kpn,
    author = "Jiao, Hao and Brandenberger, Robert and Kamali, Vahid",
    title = "{Direct Collapse Supermassive Black Holes from Ultralight Dark Matter}",
    eprint = "2503.19414",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "3",
    year = "2025"
}

@article{Omukai:2008wv,
    author = "Omukai, K. and Schneider, R. and Haiman, Z.",
    title = "{Can Supermassive Black Holes Form in Metal-Enriched High-Redshift Protogalaxies ?}",
    eprint = "0804.3141",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1086/591636",
    journal = "Astrophys. J.",
    volume = "686",
    pages = "801",
    year = "2008"
}


% INTRODUCTION

@article{Planck:2016mks,
    author = "Adam, R. and others",
    collaboration = "Planck",
    title = "{Planck intermediate results. XLVII. Planck constraints on reionization history}",
    eprint = "1605.03507",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1051/0004-6361/201628897",
    journal = "Astron. Astrophys.",
    volume = "596",
    pages = "A108",
    year = "2016"
}

@book{2010gfe..book.....M,
  title={Galaxy Formation and Evolution},
  author={Mo, H. and van den Bosch, F. and White, S.},
  isbn={9780521857932},
  lccn={2009054020},
  series={Galaxy Formation and Evolution},
  url={https://books.google.com/books?id=Zj7fDU3Z4wsC},
  year={2010},
  publisher={Cambridge University Press}
}

@ARTICLE{2024MNRAS.529.3563T,
       author = {{Trinca}, Alessandro and {Schneider}, Raffaella and {Valiante}, Rosa and {Graziani}, Luca and {Ferrotti}, Arianna and {Omukai}, Kazuyuki and {Chon}, Sunmyon},
        title = "{Exploring the nature of UV-bright z {\ensuremath{\gtrsim}} 10 galaxies detected by JWST: star formation, black hole accretion, or a non-universal IMF?}",
      journal = {\mnras},
     keywords = {galaxies: active, galaxies: high-redshift, galaxies: luminosity function, mass function, quasars: supermassive black holes, dark ages, reionization, first stars, cosmology: theory, Astrophysics - Astrophysics of Galaxies},
         year = 2024,
        month = apr,
       volume = {529},
       number = {4},
        pages = {3563-3581},
          doi = {10.1093/mnras/stae651},
archivePrefix = {arXiv},
       eprint = {2305.04944},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024MNRAS.529.3563T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Woods:2018lty,
    author = "Woods, Tyrone E. and others",
    title = "{Titans of the Early Universe: The Prato Statement on the Origin of the First Supermassive Black Holes}",
    eprint = "1810.12310",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1017/pasa.2019.14",
    journal = "Publ. Astron. Soc. Austral.",
    volume = "36",
    pages = "e027",
    year = "2019"
}

@article{Banados:2017unc,
    author = "Banados, Eduardo and others",
    title = "{An 800-million-solar-mass black hole in a significantly neutral Universe at redshift 7.5}",
    eprint = "1712.01860",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1038/nature25180",
    journal = "Nature",
    volume = "553",
    number = "7689",
    pages = "473--476",
    year = "2018"
}

@article{Inayoshi:2019fun,
    author = "Inayoshi, Kohei and Visbal, Eli and Haiman, Zolt\'an",
    title = "{The Assembly of the First Massive Black Holes}",
    eprint = "1911.05791",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1146/annurev-astro-120419-014455",
    journal = "Ann. Rev. Astron. Astrophys.",
    volume = "58",
    pages = "27--97",
    year = "2020"
}

@book{Weinberg:2008zzc,
    author = "Weinberg, Steven",
    title = "{Cosmology}",
    isbn = "978-0-19-852682-7",
    year = "2008",
    publisher="Oxford University Press"
}

@book{Loeb&Furlanetto:2013,
author="Loeb, Abraham and R. Furlanetto, Steven",
title="The First Galaxies in the Universe",
publisher="Princeton University Press",
year="2013"
}


@article{Slatyer:2021qgc,
    author = "Slatyer, Tracy R.",
    title = "{Les Houches Lectures on Indirect Detection of Dark Matter}",
    eprint = "2109.02696",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MIT-CTP/5322",
    doi = "10.21468/SciPostPhysLectNotes.53",
    journal = "SciPost Phys. Lect. Notes",
    volume = "53",
    pages = "1",
    year = "2022"
}


@article{Smith:2019nuc,
    author = "Smith, Aaron and Bromm, Volker",
    title = "{Supermassive Black Holes in the Early Universe}",
    eprint = "1904.12890",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1080/00107514.2019.1615715",
    journal = "Contemp. Phys.",
    volume = "60",
    number = "2",
    pages = "111--126",
    year = "2019"
}


@ARTICLE{Klessen:2023qmc,
       author = {{Klessen}, Ralf S. and {Glover}, Simon C.~O.},
        title = "{The First Stars: Formation, Properties, and Impact}",
      journal = {\araa},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, Astrophysics - Solar and Stellar Astrophysics},
         year = 2023,
        month = aug,
       volume = {61},
        pages = {65-130},
          doi = {10.1146/annurev-astro-071221-053453},
archivePrefix = {arXiv},
       eprint = {2303.12500},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023ARA&A..61...65K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



% DARK MATTER SEARCHES

@article{Lu:2025kbe,
    author = "Lu, Yifan and Picker, Zachary and Kusenko, Alexander and Yanagida, Tsutomu T.",
    title = "{Neutrino masses, matter-antimatter asymmetry, dark matter, and supermassive black hole formation explained with Majorons}",
    eprint = "2506.23401",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPMU25-0034",
    month = "6",
    year = "2025"
}

@article{Banik:2016qww,
    author = "Banik, Nilanjan and Tan, Jonathan C. and Monaco, Pierluigi",
    title = "{The Formation of Supermassive Black Holes from Population III.1 Seeds. I. Cosmic Formation Histories and Clustering Properties}",
    eprint = "1608.04421",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    reportNumber = "FERMILAB-PUB-16-322-A-AE-PPD-T",
    doi = "10.1093/mnras/sty3298",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "483",
    number = "3",
    pages = "3592--3606",
    year = "2019"
}

@misc{AxionLimits,
  author       = {Ciaran O'Hare},
  title        = {cajohare/AxionLimits: AxionLimits},
  month        = jul,
  year         = 2020,
  publisher    = {Zenodo},
  version      = {v1.0},
  doi          = {10.5281/zenodo.3932430},
  howpublished = {\url{https://cajohare.github.io/AxionLimits/}}
}

@article{Bernal:2022xyi,
    author = "Bernal, Jos\'e Luis and Caputo, Andrea and Sato-Polito, Gabriela and Mirocha, Jordan and Kamionkowski, Marc",
    title = "{Seeking dark matter with \ensuremath{\gamma}-ray attenuation}",
    eprint = "2208.13794",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/PhysRevD.107.103046",
    journal = "Phys. Rev. D",
    volume = "107",
    number = "10",
    pages = "103046",
    year = "2023"
}



@article{Caputo:2018vmy,
    author = "Caputo, Andrea and Regis, Marco and Taoso, Marco and Witte, Samuel J.",
    title = "{Detecting the Stimulated Decay of Axions at RadioFrequencies}",
    eprint = "1811.08436",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1475-7516/2019/03/027",
    journal = "JCAP",
    volume = "03",
    pages = "027",
    year = "2019"
}

@article{Cirelli:2009bb,
    author = "Cirelli, Marco and Iocco, Fabio and Panci, Paolo",
    title = "{Constraints on Dark Matter annihilations from reionization and heating of the intergalactic gas}",
    eprint = "0907.0719",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "SACLAY-T09-065",
    doi = "10.1088/1475-7516/2009/10/009",
    journal = "JCAP",
    volume = "10",
    pages = "009",
    year = "2009"
}

@article{Natarajan:2008db,
    author = "Natarajan, Aravind and Tan, Jonathan C. and O'Shea, Brian W.",
    title = "{Dark Matter Annihilation and Primordial Star Formation}",
    eprint = "0807.3769",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1088/0004-637X/692/1/574",
    journal = "Astrophys. J.",
    volume = "692",
    pages = "574--583",
    year = "2009"
}

@article{Spolyar:2009nt,
    author = "Spolyar, Douglas and Bodenheimer, Peter and Freese, Katherine and Gondolo, Palo",
    title = "{Dark Stars: a new look at the First Stars in the Universe}",
    eprint = "0903.3070",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/0004-637X/705/1/1031",
    journal = "Astrophys. J.",
    volume = "705",
    pages = "1031--1042",
    year = "2009"
}

@article{Spolyar:2007qv,
    author = "Spolyar, Douglas and Freese, Katherine and Gondolo, Paolo",
    title = "{Dark matter and the first stars: a new phase of stellar evolution}",
    eprint = "0705.0521",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1103/PhysRevLett.100.051101",
    journal = "Phys. Rev. Lett.",
    volume = "100",
    pages = "051101",
    year = "2008"
}

@article{Pollack:2014rja,
    author = "Pollack, Jason and Spergel, David N. and Steinhardt, Paul J.",
    title = "{Supermassive Black Holes from Ultra-Strongly Self-Interacting Dark Matter}",
    eprint = "1501.00017",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "CALT-TH-2014-144",
    doi = "10.1088/0004-637X/804/2/131",
    journal = "Astrophys. J.",
    volume = "804",
    number = "2",
    pages = "131",
    year = "2015"
}

@article{Feng:2020kxv,
    author = "Feng, Wei-Xiang and Yu, Hai-Bo and Zhong, Yi-Ming",
    title = "{Seeding Supermassive Black Holes with Self-interacting Dark Matter: A Unified Scenario with Baryons}",
    eprint = "2010.15132",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.3847/2041-8213/ac04b0",
    journal = "Astrophys. J. Lett.",
    volume = "914",
    number = "2",
    pages = "L26",
    year = "2021"
}

@article{Lu:2023xoi,
    author = "Lu, Yifan and Picker, Zachary S. C. and Kusenko, Alexander",
    title = "{Feeding plankton to whales: High-redshift supermassive black holes from tiny black hole explosions}",
    eprint = "2312.15062",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    reportNumber = "IPMU23-0052",
    doi = "10.1103/PhysRevD.109.123016",
    journal = "Phys. Rev. D",
    volume = "109",
    number = "12",
    pages = "123016",
    year = "2024"
}

@article{Lu:2024zwa,
    author = "Lu, Yifan and Picker, Zachary S. C. and Kusenko, Alexander",
    title = "{Direct Collapse Supermassive Black Holes from Relic Particle Decay}",
    eprint = "2404.03909",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    reportNumber = "IPMU24-0013",
    doi = "10.1103/PhysRevLett.133.091001",
    journal = "Phys. Rev. Lett.",
    volume = "133",
    number = "9",
    pages = "091001",
    year = "2024"
}

@article{Bolliet:2020ofj,
    author = "Bolliet, Boris and Chluba, Jens and Battye, Richard",
    title = "{Spectral distortion constraints on photon injection from low-mass decaying particles}",
    eprint = "2012.07292",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stab1997",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "507",
    number = "3",
    pages = "3148--3178",
    year = "2021"
}

@article{Xu:2024vdn,
    author = "Xu, Clara and Qin, Wenzer and Slatyer, Tracy R.",
    title = "{CMB limits on decaying dark matter beyond the ionization threshold}",
    eprint = "2408.13305",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "MIT-CTP/5747",
    doi = "10.1103/PhysRevD.110.123529",
    journal = "Phys. Rev. D",
    volume = "110",
    number = "12",
    pages = "123529",
    year = "2024"
}

@article{Qin:2023kkk,
    author = "Qin, Wenzer and Munoz, Julian B. and Liu, Hongwan and Slatyer, Tracy R.",
    title = "{Birth of the first stars amidst decaying and annihilating dark matter}",
    eprint = "2308.12992",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "MIT-CTP/5596",
    doi = "10.1103/PhysRevD.109.103026",
    journal = "Phys. Rev. D",
    volume = "109",
    number = "10",
    pages = "103026",
    year = "2024"
}

% OBSERVATIONS AND PROPERTIES OF SMBHs

@article{CEERSTeam:2023qgy,
    author = "Larson, Rebecca L. and others",
    collaboration = "CEERS Team",
    title = "{A CEERS Discovery of an Accreting Supermassive Black Hole 570 Myr after the Big Bang: Identifying a Progenitor of Massive z {\ensuremath{>}} 6 Quasars}",
    eprint = "2303.08918",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/2041-8213/ace619",
    journal = "Astrophys. J. Lett.",
    volume = "953",
    number = "2",
    pages = "L29",
    year = "2023"
}

@article{Ricarte:2017ihq,
    author = "Ricarte, Angelo and Natarajan, Priyamvada",
    title = "{Exploring SMBH Assembly with Semi-analytic Modelling}",
    eprint = "1710.11532",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    doi = "10.1093/mnras/stx2851",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "474",
    number = "2",
    pages = "1995--2011",
    year = "2018"
}

@article{Ricarte:2018mzn,
    author = "Ricarte, Angelo and Natarajan, Priyamvada",
    title = "{The Observational Signatures of Supermassive Black Hole Seeds}",
    eprint = "1809.01177",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/sty2448",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "481",
    number = "3",
    pages = "3278--3292",
    year = "2018"
}

@article{Piana:2020rwb,
    author = "Piana, Olmo and Dayal, Pratika and Volonteri, Marta and Choudhury, Tirthankar Roy",
    title = "{The mass assembly of high-redshift black holes}",
    eprint = "2009.13505",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/staa3363",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "500",
    number = "2",
    pages = "2146--2158",
    year = "2020"
}

@article{OBrennan:2025sft,
    author = "O'Brennan, Hannah and Regan, John A. and Brennan, John and McCaffrey, Joe and Wise, John H. and Visbal, Eli and Norman, Michael L.",
    title = "{Predicting the number density of heavy seed massive black holes due to an intense Lyman-Werner field}",
    eprint = "2502.00574",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "Februaury",
    year = "2025"
}

@article{Trinca:2022txs,
    author = "Trinca, Alessandro and Schneider, Raffaella and Valiante, Rosa and Graziani, Luca and Zappacosta, Luca and Shankar, Francesco",
    title = "{The low-end of the black hole mass function at cosmic dawn}",
    eprint = "2201.02630",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stac062",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "511",
    number = "1",
    pages = "616--640",
    year = "2022"
}

@ARTICLE{2025ApJ...986..165T,
       author = {{Taylor}, Anthony J. and others},
        title = "{Broad-line AGNs at 3.5 < z < 6: The Black Hole Mass Function and a Connection with Little Red Dots}",
      journal = {\apj},
     keywords = {Supermassive black holes, Quasars, Active galactic nuclei, Broad band photometry, High-redshift galaxy clusters, High-redshift galaxies, Astrophysical black holes, Black holes, 1663, 1319, 16, 184, 2007, 734, 98, 162, Astrophysics of Galaxies},
         year = 2025,
        month = jun,
       volume = {986},
       number = {2},
          eid = {165},
        pages = {165},
          doi = {10.3847/1538-4357/add15b},
archivePrefix = {arXiv},
       eprint = {2409.06772},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025ApJ...986..165T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2024arXiv240906772T,
       author = {{Taylor}, Anthony J. and {Finkelstein}, Steven L. and {Kocevski}, Dale D. and {Jeon}, Junehyoung and {Bromm}, Volker and {Amorin}, Ricardo O. and {Arrabal Haro}, Pablo and {Backhaus}, Bren E. and {Bagley}, Micaela B. and {Ba{\~n}ados}, Eduardo and {Bhatawdekar}, Rachana and {Brooks}, Madisyn and {Calabro}, Antonello and {Chavez Ortiz}, Oscar A. and {Cheng}, Yingjie and {Cleri}, Nikko J. and {Cole}, Justin W. and {Davis}, Kelcey and {Dickinson}, Mark and {Donnan}, Callum and {Dunlop}, James S. and {Ellis}, Richard S. and {Fernandez}, Vital and {Fontana}, Adriano and {Fujimoto}, Seiji and {Giavalisco}, Mauro and {Grazian}, Andrea and {Guo}, Jingsong and {Hathi}, Nimish P. and {Holwerda}, Benne W. and {Hirschmann}, Michaela and {Inayoshi}, Kohei and {Kartaltepe}, Jeyhan S. and {Khusanova}, Yana and {Koekemoer}, Anton M. and {Kokorev}, Vasily and {Larson}, Rebecca L. and {Leung}, Gene C.~K. and {Lucas}, Ray A. and {McLeod}, Derek J. and {Napolitano}, Lorenzo and {Onoue}, Masafusa and {Pacucci}, Fabio and {Papovich}, Casey and {P{\'e}rez-Gonz{\'a}lez}, Pablo G. and {Pirzkal}, Nor and {Somerville}, Rachel S. and {Trump}, Jonathan R. and {Wilkins}, Stephen M. and {Yung}, L.~Y. Aaron and {Zhang}, Haowen},
        title = "{Broad-Line AGN at $3.5<z<6$: The Black Hole Mass Function and a Connection with Little Red Dots}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Astrophysics of Galaxies},
         year = 2024,
        month = sep,
          eid = {arXiv:2409.06772},
        pages = {arXiv:2409.06772},
          doi = {10.48550/arXiv.2409.06772},
archivePrefix = {arXiv},
       eprint = {2409.06772},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024arXiv240906772T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Hegde:2024kph,
    author = "Hegde, Sahil and Wyatt, Michael M. and Furlanetto, Steven R.",
    title = "{A hidden population of active galactic nuclei can explain the overabundance of luminous z \ensuremath{>} 10 objects observed by JWST}",
    eprint = "2405.01629",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1088/1475-7516/2024/08/025",
    journal = "JCAP",
    volume = "08",
    pages = "025",
    year = "2024"
}

@ARTICLE{2017A&A...603A.128N,
       author = {{Nanni}, R. and {Vignali}, C. and {Gilli}, R. and {Moretti}, A. and {Brandt}, W.~N.},
        title = "{The X-ray properties of z   6 luminous quasars}",
      journal = {\aap},
     keywords = {galaxies: active, galaxies: high-redshift, quasars: general, X-rays: general, Astrophysics - Astrophysics of Galaxies},
         year = 2017,
        month = jul,
       volume = {603},
          eid = {A128},
        pages = {A128},
          doi = {10.1051/0004-6361/201730484},
archivePrefix = {arXiv},
       eprint = {1704.08693},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017A&A...603A.128N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2020MNRAS.494..789R,
       author = {{Ross}, Nicholas P. and {Cross}, Nicholas J.~G.},
        title = "{The near and mid-infrared photometric properties of known redshift z {\ensuremath{\geq}} 5 quasars}",
      journal = {\mnras},
     keywords = {galaxies: evolution, quasars: general, infrared: galaxies, galaxies: high-redshift, Astrophysics - Astrophysics of Galaxies},
         year = 2020,
        month = may,
       volume = {494},
       number = {1},
        pages = {789-803},
          doi = {10.1093/mnras/staa544},
archivePrefix = {arXiv},
       eprint = {1906.06974},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.494..789R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Natarajan:2023rxq,
    author = "Natarajan, Priyamvada and Pacucci, Fabio and Ricarte, Angelo and Bogdan, Akos and Goulding, Andy D. and Cappelluti, Nico",
    title = "{First Detection of an Overmassive Black Hole Galaxy UHZ1: Evidence for Heavy Black Hole Seed Formation from Direct Collapse}",
    eprint = "2308.02654",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    doi = "10.3847/2041-8213/ad0e76",
    journal = "Astrophys. J. Lett.",
    volume = "960",
    number = "1",
    pages = "L1",
    year = "2024"
}

@ARTICLE{2021ApJ...907L...1W,
       author = {{Wang}, Feige and {Yang}, Jinyi and {Fan}, Xiaohui and {Hennawi}, Joseph F. and {Barth}, Aaron J. and {Banados}, Eduardo and {Bian}, Fuyan and {Boutsia}, Konstantina and {Connor}, Thomas and {Davies}, Frederick B. and {Decarli}, Roberto and {Eilers}, Anna-Christina and {Farina}, Emanuele Paolo and {Green}, Richard and {Jiang}, Linhua and {Li}, Jiang-Tao and {Mazzucchelli}, Chiara and {Nanni}, Riccardo and {Schindler}, Jan-Torge and {Venemans}, Bram and {Walter}, Fabian and {Wu}, Xue-Bing and {Yue}, Minghao},
        title = "{A Luminous Quasar at Redshift 7.642}",
      journal = {\apjl},
     keywords = {Supermassive black holes, Quasars, Broad-absorption line quasar, Early universe, 1663, 1319, 183, 435, Astrophysics - Astrophysics of Galaxies},
         year = 2021,
        month = jan,
       volume = {907},
       number = {1},
          eid = {L1},
        pages = {L1},
          doi = {10.3847/2041-8213/abd8c6},
archivePrefix = {arXiv},
       eprint = {2101.03179},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...907L...1W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{SDSS:2005dqi,
    author = "Fan, Xiao-Hui and others",
    collaboration = "SDSS",
    title = "{A Survey of z \ensuremath{>} 5.7 Quasars in the Sloan Digital Sky Survey IV: Discovery of Seven Additional Quasars}",
    eprint = "astro-ph/0512080",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-05-582-CD",
    doi = "10.1086/500296",
    journal = "Astron. J.",
    volume = "131",
    pages = "1203--1209",
    year = "2006"
}

@article{Mortlock:2011va,
    author = "Mortlock, Daniel J. and others",
    title = "{A luminous quasar at a redshift of z = 7.085}",
    eprint = "1106.6088",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1038/nature10159",
    journal = "Nature",
    volume = "474",
    pages = "616",
    year = "2011"
}

% DCBH PRODUCTION

@ARTICLE{2023MNRAS.521.2845C,
       author = {{Chiaki}, Gen and {Chon}, Sunmyon and {Omukai}, Kazuyuki and {Trinca}, Alessandro and {Schneider}, Raffaella and {Valiante}, Rosa},
        title = "{Direct-collapse black hole formation induced by internal radiation of host haloes}",
      journal = {\mnras},
     keywords = {stars: black holes, stars: formation, galaxies: high-redshift, stars: Population II, stars: Population III, early Universe, Astrophysics - Astrophysics of Galaxies},
         year = 2023,
        month = may,
       volume = {521},
       number = {2},
        pages = {2845-2859},
          doi = {10.1093/mnras/stad689},
archivePrefix = {arXiv},
       eprint = {2303.01762},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023MNRAS.521.2845C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@article{Mone:2024yxl,
    author = "Mone, Elizabeth and Pries, Brandon and Wise, John H. and Ferrans, Sandrine",
    title = "{Beyond the Goldilocks Zone: Identifying Critical Features in Massive Black Hole Formation}",
    eprint = "2412.08829",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/1538-4357/adb4f7",
    journal = "Astrophys. J.",
    volume = "982",
    number = "1",
    pages = "39",
    year = "2025"
}

@article{Inayoshi:2014rda,
    author = "Inayoshi, Kohei and Omukai, Kazuyuki and Tasker, Elizabeth J.",
    title = "{Formation of an embryonic supermassive star in the first galaxy}",
    eprint = "1404.4630",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnrasl/slu151",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "445",
    pages = "109",
    year = "2014"
}

@article{Fernandez:2014wia,
    author = "Fernandez, Ricardo and Bryan, Greg L. and Haiman, Zoltan and Li, Miao",
    title = "{H$_2$ suppression with shocking inflows: testing a pathway for supermassive black hole formation}",
    eprint = "1401.5803",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stu230",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "439",
    number = "4",
    pages = "3798--3807",
    year = "2014"
}

@article{OBrennan:2024jcg,
    author = "O'Brennan, Hannah and Regan, John A. and Power, Chris and Ward, Saoirse and Brennan, John and McCaffrey, Joe",
    title = "{Halo mass functions at high redshift}",
    eprint = "2408.15194",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.33232/001c.126010",
    journal = "Open J. Astrophys.",
    volume = "7",
    pages = "14",
    year = "2024"
}

@article{Regan:2024wsu,
    author = "Regan, John and Volonteri, Marta",
    title = "{Massive Black Hole Seeds}",
    eprint = "2405.17975",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.33232/001c.123239",
    journal = "Open J. Astrophys.",
    volume = "7",
    pages = "123239",
    year = "2024"
}

@article{Regan:2020drm,
    author = "Regan, John A. and Wise, John H. and Woods, Tyrone E. and Downes, Turlough P. and O'Shea, Brian W. and Norman, Michael L.",
    title = "{The Formation of Very Massive Stars in Early Galaxies and Implications for Intermediate Mass Black Holes}",
    eprint = "2008.08090",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.21105/astro.2008.08090",
    month = "8",
    year = "2020"
}

@article{Regan:2019vdf,
    author = "Regan, John A. and Wise, John H. and O'Shea, Brian W. and Norman, Michael L.",
    title = "{The Emergence of the First Star-free Atomic Cooling Haloes in the Universe}",
    eprint = "1908.02823",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/staa035",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "492",
    number = "2",
    pages = "3021--3031",
    year = "2020"
}

@ARTICLE{2019Natur.566...85W,
       author = {{Wise}, John H. and {Regan}, John A. and {O'Shea}, Brian W. and {Norman}, Michael L. and {Downes}, Turlough P. and {Xu}, Hao},
        title = "{Formation of massive black holes in rapidly growing pre-galactic gas clouds}",
      journal = {\nat},
     keywords = {Astrophysics - Astrophysics of Galaxies},
         year = 2019,
        month = jan,
       volume = {566},
       number = {7742},
        pages = {85-88},
          doi = {10.1038/s41586-019-0873-4},
archivePrefix = {arXiv},
       eprint = {1901.07563},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019Natur.566...85W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2018MNRAS.475.4636R,
       author = {{Regan}, John A. and {Downes}, Turlough P.},
        title = "{Fragmentation inside atomic cooling haloes exposed to Lyman-Werner radiation}",
      journal = {\mnras},
     keywords = {methods: numerical, dark ages, reionization, first stars, large-scale structure of Universe, cosmology: theory, Astrophysics - Astrophysics of Galaxies},
         year = 2018,
        month = apr,
       volume = {475},
       number = {4},
        pages = {4636-4647},
          doi = {10.1093/mnras/sty134},
archivePrefix = {arXiv},
       eprint = {1708.07772},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.4636R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
% "We find that only when the collapsing gas cloud shifts from the molecular to the atomic cooling regime is the degree of fragmentation suppressed"

@ARTICLE{2016MNRAS.459.4209A,
       author = {{Agarwal}, Bhaskar and {Smith}, Britton and {Glover}, Simon and {Natarajan}, Priyamvada and {Khochfar}, Sadegh},
        title = "{New constraints on direct collapse black hole formation in the early Universe}",
      journal = {\mnras},
     keywords = {galaxies: high-redshift, quasars: general, dark ages, reionization, first stars, Astrophysics - Astrophysics of Galaxies},
         year = 2016,
        month = jul,
       volume = {459},
       number = {4},
        pages = {4209-4217},
          doi = {10.1093/mnras/stw929},
archivePrefix = {arXiv},
       eprint = {1504.04042},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016MNRAS.459.4209A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Sugimura:2014sqa,
    author = "Sugimura, Kazuyuki and Omukai, Kazuyuki and Inoue, Akio K.",
    title = "{The critical radiation intensity for direct collapse black hole formation: dependence on the radiation spectral shape}",
    eprint = "1407.4039",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stu1778",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "445",
    number = "1",
    pages = "544--553",
    year = "2014"
}

@article{Prole:2024koa,
    author = "Prole, Lewis R. and Regan, John A. and Whalen, Daniel J. and Glover, Simon C. O. and Klessen, Ralf S.",
    title = "{Halo mergers enhance the growth of massive black hole seeds}",
    eprint = "2410.06141",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1051/0004-6361/202452486",
    journal = "Astron. Astrophys.",
    volume = "692",
    pages = "A213",
    year = "2024"
}

@article{Latif:2015aaa,
    author = "Latif, M. A. and Volonteri, M.",
    title = "{Assessing inflow rates in atomic cooling haloes: implications for direct collapse black holes}",
    eprint = "1504.00263",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stv1337",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "452",
    number = "1",
    pages = "1026--1044",
    year = "2015"
}

@ARTICLE{2012MNRAS.425.2854A,
       author = {{Agarwal}, Bhaskar and {Khochfar}, Sadegh and {Johnson}, Jarrett L. and {Neistein}, Eyal and {Dalla Vecchia}, Claudio and {Livio}, Mario},
        title = "{Ubiquitous seeding of supermassive black holes by direct collapse}",
      journal = {\mnras},
     keywords = {methods: numerical, cosmology: theory, early Universe, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2012,
        month = oct,
       volume = {425},
       number = {4},
        pages = {2854-2871},
          doi = {10.1111/j.1365-2966.2012.21651.x},
archivePrefix = {arXiv},
       eprint = {1205.6464},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012MNRAS.425.2854A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Lodato:2006hw,
    author = "Lodato, Giuseppe and Natarajan, Priya",
    title = "{Supermassive black hole formation during the assembly of pre-galactic discs}",
    eprint = "astro-ph/0606159",
    archivePrefix = "arXiv",
    doi = "10.1111/j.1365-2966.2006.10801.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "371",
    pages = "1813--1823",
    year = "2006"
}

@article{Bromm:2002hb,
    author = "Bromm, Volker and Loeb, Abraham",
    title = "{Formation of the first supermassive black holes}",
    eprint = "astro-ph/0212400",
    archivePrefix = "arXiv",
    doi = "10.1086/377529",
    journal = "Astrophys. J.",
    volume = "596",
    pages = "34--46",
    year = "2003"
}

@article{Becerra:2014xea,
    author = "Becerra, Fernando and Greif, Thomas H. and Springel, Volker and Hernquist, Lars",
    title = "{Formation of massive protostars in atomic cooling haloes}",
    eprint = "1409.3572",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stu2284",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "446",
    pages = "2380--2393",
    year = "2015"
}

@article{Oh:2001ex,
    author = "Oh, S. Peng and Haiman, Zoltan",
    title = "{Second-generation objects in the universe: radiative cooling and collapse of halos with virial temperatures above 10\textasciicircum{}4 kelvin}",
    eprint = "astro-ph/0108071",
    archivePrefix = "arXiv",
    doi = "10.1086/339393",
    journal = "Astrophys. J.",
    volume = "569",
    pages = "558",
    year = "2002"
}

@article{Agarwal:2014hla,
    author = "Agarwal, Bhaskar and Vecchia, Claudio Dalla and Johnson, Jarrett L. and Khochfar, Sadegh and Paardekooper, Jan-Pieter",
    title = "{The First Billion Years project: birthplaces of direct collapse black holes}",
    eprint = "1403.5267",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stu1112",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "443",
    number = "1",
    pages = "648--657",
    year = "2014"
}


@article{Prole:2023toz,
    author = "Prole, Lewis R. and Regan, John A. and Glover, Simon C. O. and Klessen, Ralf S. and Priestley, Felix D. and Clark, Paul C.",
    title = "{Heavy black hole seed formation in high-z atomic cooling halos}",
    eprint = "2312.06769",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1051/0004-6361/202348903",
    journal = "Astron. Astrophys.",
    volume = "685",
    pages = "A31",
    year = "2024"
}



@article{Cadamuro:2011fd,
    author = "Cadamuro, Davide and Redondo, Javier",
    title = "{Cosmological bounds on pseudo Nambu-Goldstone bosons}",
    eprint = "1110.2895",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MPP-2011-116",
    doi = "10.1088/1475-7516/2012/02/032",
    journal = "JCAP",
    volume = "02",
    pages = "032",
    year = "2012"
}

@article{Gondolo:2021wnb,
    author = "Gondolo, Paolo and Sandick, Pearl and Haghi, Barmak Shams Es and Visbal, Eli",
    title = "{Reionization in the Light of Dark Stars}",
    eprint = "2112.04525",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.3847/1538-4357/ac7fea",
    journal = "Astrophys. J.",
    volume = "935",
    number = "1",
    pages = "11",
    year = "2022"
}

@article{2020MNRAS.492.4917L,
       author = {{Luo}, Yang and {Shlosman}, Isaac and {Nagamine}, Kentaro and {Fang}, Taotao},
        title = "{Direct collapse to supermassive black hole seeds: the critical conditions for suppression of H$_{2}$ cooling}",
      journal = {\mnras},
         year = 2020,
        month = mar,
       volume = {492},
       number = {4},
        pages = {4917-4926},
          doi = {10.1093/mnras/staa153},
archivePrefix = {arXiv},
       eprint = {1910.07556},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.492.4917L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{2012MNRAS.422.2539I,
       author = {{Inayoshi}, Kohei and {Omukai}, Kazuyuki},
        title = "{Supermassive black hole formation by cold accretion shocks in the first galaxies}",
      journal = {\mnras},
     keywords = {stars: formation, stars: Population III, galaxies: formation, galaxies: nuclei, dark ages, reionization, first stars, early Universe},
         year = 2012,
        month = may,
       volume = {422},
       number = {3},
        pages = {2539-2546},
          doi = {10.1111/j.1365-2966.2012.20812.x},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012MNRAS.422.2539I},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}





@article{Schon:2014xoa,
    author = "Schön, Sarah and Mack, Katherine J. and Avram, Cassandra A. and Wyithe, J.Stuart B. and Barberio, Elisabetta",
    title = "{Dark Matter Annihilation in the First Galaxy Haloes}",
    eprint = "1411.3783",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stv1056",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "451",
    number = "3",
    pages = "2840--2850",
    year = "2015"
}

@article{Schon:2017bvu,
    author = "Schön, S. and Mack, Katherine J. and Wyithe, Stuart B.",
    title = "{Dark Matter Annihilation in the Circumgalactic Medium at High Redshifts}",
    eprint = "1706.04327",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stx2968",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "474",
    number = "3",
    pages = "3067--3079",
    year = "2018"
}


@article{Friedlander:2022ovf,
    author = "Friedlander, Avi and Schon, Sarah and Vincent, Aaron C.",
    title = "{Supermassive black hole seeds from sub-keV dark matter}",
    eprint = "2212.11100",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1475-7516/2023/06/033",
    journal = "JCAP",
    volume = "06",
    pages = "033",
    year = "2023"
}

@article{Niikura:2017zjd,
    author = "Niikura, Hiroko and others",
    title = "{Microlensing constraints on primordial black holes with Subaru/HSC Andromeda observations}",
    eprint = "1701.02151",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1038/s41550-019-0723-1",
    journal = "Nature Astron.",
    volume = "3",
    number = "6",
    pages = "524--534",
    year = "2019"
}

@article{Bird:2022wvk,
    author = "Bird, Simeon and others",
    title = "{Snowmass2021 Cosmic Frontier White Paper: Primordial black hole dark matter}",
    eprint = "2203.08967",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-22-195-PPD",
    doi = "10.1016/j.dark.2023.101231",
    journal = "Phys. Dark Univ.",
    volume = "41",
    pages = "101231",
    year = "2023"
}

% POP III Stars

@article{Omukai:2000ic,
    author = "Omukai, Kazuyuki",
    title = "{Primordial star formation under far-ultraviolet radiation}",
    eprint = "astro-ph/0011446",
    archivePrefix = "arXiv",
    reportNumber = "NAOJ-TH-AP-2000",
    doi = "10.1086/318296",
    journal = "Astrophys. J.",
    volume = "546",
    pages = "635",
    year = "2001"
}


@article{Yoshida:2006bz,
    author = "Yoshida, Naoki and Omukai, Kazuyuki and Hernquist, Lars and Abel, Tom",
    editor = "Biasini, M. and Erhan, S.",
    title = "{Formation of Primordial Stars in a lambda-CDM Universe}",
    eprint = "astro-ph/0606106",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-11881",
    doi = "10.1086/507978",
    journal = "Astrophys. J.",
    volume = "652",
    pages = "6--25",
    year = "2006"
}

@article{Furlanetto:2004nt,
    author = "Furlanetto, Steven and Loeb, Abraham",
    title = "{Is double reionization physically plausible?}",
    eprint = "astro-ph/0409656",
    archivePrefix = "arXiv",
    doi = "10.1086/429080",
    journal = "Astrophys. J.",
    volume = "634",
    pages = "1--13",
    year = "2005"
}

@article{Prole:2023iyo,
    author = "Prole, Lewis R. and Schauer, Anna T. P. and Clark, Paul C. and Glover, Simon C. O. and Priestley, Felix D. and Klessen, Ralf S.",
    title = "{From dark matter halos to pre-stellar cores: high resolution follow-up of cosmological Lyman\textendash{}Werner simulations}",
    eprint = "2301.00828",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stad188",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "520",
    number = "2",
    pages = "2081--2093",
    year = "2023"
}

@ARTICLE{2021MNRAS.507.1775S,
       author = {{Schauer}, Anna T.~P. and {Glover}, Simon C.~O. and {Klessen}, Ralf S. and {Clark}, Paul},
        title = "{The influence of streaming velocities and Lyman-Werner radiation on the formation of the first stars}",
      journal = {\mnras},
     keywords = {stars: Population III, dark ages, reionization, first stars, early Universe, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2021,
        month = oct,
       volume = {507},
       number = {2},
        pages = {1775-1787},
          doi = {10.1093/mnras/stab1953},
archivePrefix = {arXiv},
       eprint = {2008.05663},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021MNRAS.507.1775S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011Sci...331.1040C,
       author = {{Clark}, Paul C. and {Glover}, Simon C.~O. and {Smith}, Rowan J. and {Greif}, Thomas H. and {Klessen}, Ralf S. and {Bromm}, Volker},
        title = "{The Formation and Fragmentation of Disks Around Primordial Protostars}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2011,
        month = feb,
       volume = {331},
       number = {6020},
        pages = {1040},
          doi = {10.1126/science.1198027},
archivePrefix = {arXiv},
       eprint = {1101.5284},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011Sci...331.1040C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1997ApJ...474....1T,
       author = {{Tegmark}, Max and {Silk}, Joseph and {Rees}, Martin J. and {Blanchard}, Alain and {Abel}, Tom and {Palla}, Francesco},
        title = "{How Small Were the First Cosmological Objects?}",
      journal = {\apj},
     keywords = {COSMOLOGY: THEORY, COSMOLOGY: EARLY UNIVERSE, GALAXIES: FORMATION, Astrophysics},
         year = 1997,
        month = jan,
       volume = {474},
        pages = {1},
          doi = {10.1086/303434},
archivePrefix = {arXiv},
       eprint = {astro-ph/9603007},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1997ApJ...474....1T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Omukai1999,
doi = {10.1086/307285},
url = {https://dx.doi.org/10.1086/307285},
year = {1999},
month = {jun},
publisher = {},
volume = {518},
number = {1},
pages = {64},
author = {Kazuyuki Omukai and Ryoichi Nishi},
title = {Photodissociative Regulation of Star Formation in Metal-free Pregalactic Clouds},
journal = {The Astrophysical Journal},
abstract = {We study the H2 photodissociation regions around OB stars in primordial gas clouds whose virial temperatures are between a few hundred and a few thousand Kelvin. In such small objects, a single O star can photodissociate a mass equal to that of the cloud itself. As a result, the clouds deplete their molecular coolant and cannot cool in a free-fall time, and subsequent star formation is totally quenched. This indicates that stars do not form efficiently in small objects and that these objects contribute little to the reionization of the universe.}
}


@article{Glover:2000ph,
    author = "Glover, Simon C. O. and Brand, Peter W. J. L.",
    title = "{On the photodissociation of H(2) by the first stars}",
    eprint = "astro-ph/0005576",
    archivePrefix = "arXiv",
    doi = "10.1046/j.1365-8711.2001.03993.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "321",
    pages = "385--397",
    year = "2001"
}

@article{Abel:2001pr,
    author = "Abel, Tom and Bryan, Greg L. and Norman, Michael L.",
    title = "{The formation of the first star in the Universe}",
    eprint = "astro-ph/0112088",
    archivePrefix = "arXiv",
    doi = "10.1126/science.1063991",
    journal = "Science",
    volume = "295",
    pages = "93",
    year = "2002"
}

@article{Yoshida:2003rw,
    author = "Yoshida, Naoki and Abel, Tom and Hernquist, Lars and Sugiyama, Naoshi",
    title = "{Simulations of early structure formation: Primordial gas clouds}",
    eprint = "astro-ph/0301645",
    archivePrefix = "arXiv",
    doi = "10.1086/375810",
    journal = "Astrophys. J.",
    volume = "592",
    pages = "645--663",
    year = "2003"
}

@ARTICLE{2002ApJ...564...23B,
       author = {{Bromm}, Volker and {Coppi}, Paolo S. and {Larson}, Richard B.},
        title = "{The Formation of the First Stars. I. The Primordial Star-forming Cloud}",
      journal = {\apj},
     keywords = {Cosmology: Theory, Cosmology: Early Universe, Galaxies: Formation, Hydrodynamics, Stars: Formation, Astrophysics},
         year = 2002,
        month = jan,
       volume = {564},
       number = {1},
        pages = {23-51},
          doi = {10.1086/323947},
archivePrefix = {arXiv},
       eprint = {astro-ph/0102503},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ApJ...564...23B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



% GAS CHEMISTRY

@ARTICLE{1989A&AS...79..313A,
       author = {{Abgrall}, H. and {Roueff}, E.},
        title = "{Wavelengths, oscillator strengths and transition probalities of the H2 molecule for Lyman and Werner systems.}",
      journal = {\aaps},
     keywords = {Gas Spectroscopy, Hydrogen, Molecular Gases, Oscillator Strengths, Transition Probabilities, Lyman Spectra, Molecular Rotation, Spectral Bands, Tables (Data), Atomic and Molecular Physics},
         year = 1989,
        month = sep,
       volume = {79},
        pages = {313-328},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1989A&AS...79..313A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1992A&A...253..525A,
       author = {{Abgrall}, H. and {Le Bourlot}, J. and {Pineau Des Forets}, G. and {Roueff}, E. and {Flower}, D.~R. and {Heck}, L.},
        title = "{Photodissociation of H2 and the H/H2 transition in interstellar clouds}",
      journal = {\aap},
     keywords = {Gas Dissociation, Hydrogen Clouds, Molecular Clouds, Photodissociation, Ultraviolet Radiation, Interstellar Extinction, Radiative Transfer, Astrophysics},
         year = 1992,
        month = jan,
       volume = {253},
       number = {2},
        pages = {525-536},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1992A&A...253..525A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1993A&AS..101..323A,
       author = {{Abgrall}, H. and {Roueff}, E. and {Launay}, F. and {Roncin}, J. -Y. and {Subtil}, J. -L.},
        title = "{Table of the Werner band system of molecular hydrogen.}",
      journal = {\aaps},
     keywords = {molecular spectroscopy, hydrogen molecule},
         year = 1993,
        month = oct,
       volume = {101},
        pages = {323-362},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993A&AS..101..323A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1996ApJ...468..269D,
       author = {{Draine}, B.~T. and {Bertoldi}, Frank},
        title = "{Structure of Stationary Photodissociation Fronts}",
      journal = {\apj},
         year = 1996,
        month = sep,
       volume = {468},
        pages = {269},
          doi = {10.1086/177689},
archivePrefix = {arXiv},
       eprint = {astro-ph/9603032},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...468..269D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1993A&AS..101..273A,
       author = {{Abgrall}, H. and {Roueff}, E. and {Launay}, F. and {Roncin}, J. -Y. and {Subtil}, J. -L.},
        title = "{Table of Lyman band system of molecular hydrogen.}",
      journal = {\aaps},
     keywords = {molecular spectroscopy, hydrogen molecule},
         year = 1993,
        month = oct,
       volume = {101},
        pages = {273-321},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993A&AS..101..273A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2019A&A...630A..58R,
       author = {{Roueff}, E. and {Abgrall}, H. and {Czachorowski}, P. and {Pachucki}, K. and {Puchalski}, M. and {Komasa}, J.},
        title = "{The full infrared spectrum of molecular hydrogen}",
      journal = {\aap},
     keywords = {molecular data, molecular processes, infrared: general, Physics - Atomic Physics},
         year = 2019,
        month = oct,
       volume = {630},
          eid = {A58},
        pages = {A58},
          doi = {10.1051/0004-6361/201936249},
archivePrefix = {arXiv},
       eprint = {1909.11585},
 primaryClass = {physics.atom-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...630A..58R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1969AD......1..289A,
       author = {{Allison}, A.~C. and {Dalgarno}, A.},
        title = "{Band Oscillator Strengths and Transitions Probabilities for the Lyman and Werner Systems of H$_{2}$, HD, and D$_{2}$}",
      journal = {Atomic Data},
         year = 1969,
        month = jan,
       volume = {1},
        pages = {289},
          doi = {10.1016/S0092-640X(69)80024-0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1969AD......1..289A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2019ApJ...885..163X,
       author = {{Xiong}, Tao and {Xu}, Yuan-chen and {Yang}, Ke and {Hiraoka}, Nozomu and {Zhu}, Lin-Fan},
        title = "{Oscillator Strengths for the Lyman and Werner Bands of Molecular Hydrogen Studied by the Dipole ({\ensuremath{\gamma}}, {\ensuremath{\gamma}}) Method}",
      journal = {\apj},
     keywords = {Astronomy databases, Laboratory astrophysics, Molecular physics, 83, 2004, 2058},
         year = 2019,
        month = nov,
       volume = {885},
       number = {2},
          eid = {163},
        pages = {163},
          doi = {10.3847/1538-4357/ab48ed},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...885..163X},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1992ApJS...78..341C,
       author = {{Cen}, Renyue},
        title = "{A Hydrodynamic Approach to Cosmology: Methodology}",
      journal = {\apjs},
     keywords = {Computational Astrophysics, Cosmology, Hydrodynamic Equations, Dark Matter, Helium, Hydrogen, Photoionization, Recombination Coefficient, Astrophysics, COSMOLOGY: DARK MATTER, COSMOLOGY: THEORY, HYDRODYNAMICS, METHODS: NUMERICAL},
         year = 1992,
        month = feb,
       volume = {78},
        pages = {341},
          doi = {10.1086/191630},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1992ApJS...78..341C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Shaw:2005xm,
    author = "Shaw, Gargi and Ferland, G. J. and Abel, N. P. and Stancil, P. C. and van Hoof, P. A. M.",
    title = "{Molecular hydrogen in star-forming regions: Implementation of its micro-physics in cloudy}",
    eprint = "astro-ph/0501485",
    archivePrefix = "arXiv",
    doi = "10.1086/429215",
    journal = "Astrophys. J.",
    volume = "624",
    pages = "794--807",
    year = "2005"
}

@ARTICLE{1998ApJ...509....1S,
       author = {{Stancil}, P.~C. and {Lepp}, S. and {Dalgarno}, A.},
        title = "{The Deuterium Chemistry of the Early Universe}",
      journal = {\apj},
     keywords = {COSMOLOGY: COSMIC MICROWAVE BACKGROUND, COSMOLOGY: EARLY UNIVERSE, MOLECULAR PROCESSES, NUCLEAR REACTIONS, NUCLEOSYNTHESIS, ABUNDANCES, Cosmology: Cosmic Microwave Background, Cosmology: Early Universe, Molecular Processes, Nuclear Reactions, Nucleosynthesis, Abundances},
         year = 1998,
        month = dec,
       volume = {509},
       number = {1},
        pages = {1-10},
          doi = {10.1086/306473},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998ApJ...509....1S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Galli:2012rf,
    author = "Galli, Daniele and Palla, Francesco",
    title = "{The Dawn of Chemistry}",
    eprint = "1211.3319",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1146/annurev-astro-082812-141029",
    journal = "Ann. Rev. Astron. Astrophys.",
    volume = "51",
    pages = "163--206",
    year = "2013"
}

@article{Galli:1998dh,
    author = "Galli, Daniele and Palla, Francesco",
    title = "{The Chemistry of the early universe}",
    eprint = "astro-ph/9803315",
    archivePrefix = "arXiv",
    journal = "Astron. Astrophys.",
    volume = "335",
    pages = "403--420",
    year = "1998"
}

@article{Hirata:2006bt,
    author = "Hirata, Christopher M. and Padmanabhan, Nikhil",
    title = "{Cosmological production of H(2) before the formation of the first galaxies}",
    eprint = "astro-ph/0606437",
    archivePrefix = "arXiv",
    doi = "10.1111/j.1365-2966.2006.10924.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "372",
    pages = "1175--1186",
    year = "2006"
}




@article{Wolcott-Green:2011tul,
    author = "Wolcott-Green, Jemma and Haiman, Zoltan and Bryan, Greg L.",
    title = "{Photodissociation of H2 in Protogalaxies: Modeling Self-Shielding in 3D Simulations}",
    eprint = "1106.3523",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1111/j.1365-2966.2011.19538.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "418",
    pages = "838",
    year = "2011"
}

@ARTICLE{Allison1970,
       author = {{Allison}, A.~C. and {Dalgarno}, A.},
        title = "{Photodissociation of Vibrationally Excited H$_{2}$, HD, and D$_{2}$ by Absorption into the Continua of the Lyman and Werner Systems}",
      journal = {Atomic Data},
         year = 1969,
        month = jan,
       volume = {1},
        pages = {91},
          doi = {10.1016/S0092-640X(69)80021-5},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1969AD......1...91A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{ONeil_Reinhardt_1978,
    title={An L2 Approach to the Photoionization of Molecular Hydrogen}, 
    author={O’Neil, Stephen V. and Reinhardt, William P.}, 
    year={1978}, 
    month={Jan} 
}

@ARTICLE{Yan:1998h2pi,
       author = {{Yan}, M. and {Sadeghpour}, H.~R. and {Dalgarno}, A.},
        title = "{Photoionization Cross Sections of He and H$_{2}$}",
      journal = {\apj},
     keywords = {ATOMIC DATA, MOLECULAR DATA, MOLECULAR PROCESSES, ULTRAVIOLET: GENERAL, X-RAYS: GENERAL, Atomic Data, Molecular Data, Molecular Processes, Ultraviolet: General, X-Rays: General},
         year = 1998,
        month = mar,
       volume = {496},
       number = {2},
        pages = {1044-1050},
          doi = {10.1086/305420},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998ApJ...496.1044Y},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Abel:1996kh,
    author = "Abel, Tom and Anninos, Peter and Zhang, Yu and Norman, Michael L.",
    title = "{Modeling primordial gas in numerical cosmology}",
    eprint = "astro-ph/9608040",
    archivePrefix = "arXiv",
    doi = "10.1016/S1384-1076(97)00010-9",
    journal = "New Astron.",
    volume = "2",
    pages = "181--207",
    year = "1997"
}

@article{Wolcott-Green:2016grm,
    author = "Wolcott-Green, J. and Haiman, Z. and Bryan, G. L.",
    title = "{Beyond Jcrit: a critical curve for suppression of H2-cooling in protogalaxies}",
    eprint = "1609.02142",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stx167",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "469",
    number = "3",
    pages = "3329--3336",
    year = "2017"
}

@article{Wolcott-Green:2018hyx,
    author = "Wolcott-Green, J. and Haiman, Z.",
    title = "{H2 self-shielding with non-LTE rovibrational populations: implications for cooling in protogalaxies}",
    eprint = "1810.10010",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/sty3280",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "484",
    number = "2",
    pages = "2467--2473",
    year = "2019"
}

@article{Dent:2020qev,
    author = "Dent, James B. and Dutta, Bhaskar and Newstead, Jayden L. and Rodriguez, Alejandro and Shoemaker, Ian M. and Tabrizi, Zahra and Arellano, Natalia Tapia",
    title = "{Gamma ray signals from cosmic ray scattering on axionlike particles}",
    eprint = "2012.07930",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MI-TH-2032",
    doi = "10.1103/PhysRevD.104.055044",
    journal = "Phys. Rev. D",
    volume = "104",
    number = "5",
    pages = "055044",
    year = "2021"
}

% ASTROPHYSICS

@article{Kulkarni:2020ovu,
    author = "Kulkarni, Mihir and Visbal, Eli and Bryan, Greg L.",
    title = "{The Critical Dark Matter Halo Mass for Population III Star Formation: Dependence on Lyman{\textendash}Werner Radiation, Baryon-dark Matter Streaming Velocity, and Redshift}",
    eprint = "2010.04169",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/1538-4357/ac08a3",
    journal = "Astrophys. J.",
    volume = "917",
    number = "1",
    pages = "40",
    year = "2021"
}

@article{Eisenstein:1997ik,
    author = "Eisenstein, Daniel J. and Hu, Wayne",
    title = "{Baryonic features in the matter transfer function}",
    eprint = "astro-ph/9709112",
    archivePrefix = "arXiv",
    reportNumber = "IASSNS-AST-97-51",
    doi = "10.1086/305424",
    journal = "Astrophys. J.",
    volume = "496",
    pages = "605",
    year = "1998"
}

@article{Chen:2014yea,
    author = "Chen, Ke-Jung and Heger, Alexander and Woosley, Stan and Almgren, Ann and Whalen, Daniel and Johnson, Jarrett",
    title = "{The General Relativistic Instability Supernova of a Supermassive Population III Star}",
    eprint = "1402.4777",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    reportNumber = "LA-UR-14-20840",
    doi = "10.1088/0004-637X/790/2/162",
    journal = "Astrophys. J.",
    volume = "790",
    number = "2",
    pages = "162",
    year = "2014"
}

@ARTICLE{2018MNRAS.474.2757H,
       author = {{Haemmerl{\'e}}, Lionel and {Woods}, T.~E. and {Klessen}, Ralf S. and {Heger}, Alexander and {Whalen}, Daniel J.},
        title = "{The evolution of supermassive Population III stars}",
      journal = {\mnras},
     keywords = {stars: massive, stars: Population III, galaxies: high-redshift, dark ages, reionization, first stars, early Universe, Astrophysics - Solar and Stellar Astrophysics},
         year = 2018,
        month = feb,
       volume = {474},
       number = {2},
        pages = {2757-2773},
          doi = {10.1093/mnras/stx2919},
archivePrefix = {arXiv},
       eprint = {1705.09301},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.474.2757H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Freese:2008hb,
    author = "Freese, Katherine and Gondolo, Paolo and Sellwood, J. A. and Spolyar, Douglas",
    title = "{Dark Matter Densities during the Formation of the First Stars and in Dark Stars}",
    eprint = "0805.3540",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1088/0004-637X/693/2/1563",
    journal = "Astrophys. J.",
    volume = "693",
    pages = "1563--1569",
    year = "2009"
}

@article{Chluba:2010fy,
    author = "Chluba, J. and Vasil, G. M. and Dursi, L. J.",
    title = "{Recombinations to the Rydberg States of Hydrogen and Their Effect During the Cosmological Recombination Epoch}",
    eprint = "1003.4928",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1111/j.1365-2966.2010.16940.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "407",
    pages = "599",
    year = "2010"
}

@article{Chluba:2010ca,
    author = "Chluba, J. and Thomas, R. M.",
    title = "{Towards a complete treatment of the cosmological recombination problem}",
    eprint = "1010.3631",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1111/j.1365-2966.2010.17940.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "412",
    pages = "748",
    year = "2011"
}

@ARTICLE{1997ApJ...490..493N,
       author = {{Navarro}, Julio F. and {Frenk}, Carlos S. and {White}, Simon D.~M.},
        title = "{A Universal Density Profile from Hierarchical Clustering}",
      journal = {\apj},
     keywords = {Cosmology: Theory, Cosmology: Dark Matter, Galaxies: Halos, Methods: Numerical, Astrophysics},
         year = 1997,
        month = dec,
       volume = {490},
       number = {2},
        pages = {493-508},
          doi = {10.1086/304888},
archivePrefix = {arXiv},
       eprint = {astro-ph/9611107},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1997ApJ...490..493N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1999MNRAS.308..119S,
       author = {{Sheth}, Ravi K. and {Tormen}, Giuseppe},
        title = "{Large-scale bias and the peak background split}",
      journal = {\mnras},
     keywords = {Astrophysics},
         year = 1999,
        month = sep,
       volume = {308},
       number = {1},
        pages = {119-126},
          doi = {10.1046/j.1365-8711.1999.02692.x},
archivePrefix = {arXiv},
       eprint = {astro-ph/9901122},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999MNRAS.308..119S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{1974ApJ...187..425P,
       author = {{Press}, William H. and {Schechter}, Paul},
        title = "{Formation of Galaxies and Clusters of Galaxies by Self-Similar Gravitational Condensation}",
      journal = {\apj},
         year = 1974,
        month = feb,
       volume = {187},
        pages = {425-438},
          doi = {10.1086/152650},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1974ApJ...187..425P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Morley:2020dga,
    author = "Morley, P. D.",
    title = "{Dark matter gravitational spectral shifts in the local group}",
    doi = "10.1007/s10509-020-03765-x",
    journal = "Astrophys. Space Sci.",
    volume = "365",
    number = "3",
    pages = "57",
    year = "2020"
}

@ARTICLE{2001ApJ...546..635O,
       author = {{Omukai}, Kazuyuki},
        title = "{Primordial Star Formation under Far-Ultraviolet Radiation}",
      journal = {\apj},
     keywords = {Cosmology: Theory, Cosmology: Early Universe, Galaxies: Formation, Molecular Processes, Stars: Formation, Astrophysics},
         year = 2001,
        month = jan,
       volume = {546},
       number = {2},
        pages = {635-651},
          doi = {10.1086/318296},
archivePrefix = {arXiv},
       eprint = {astro-ph/0011446},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...546..635O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Haiman:1999mn,
    author = "Haiman, Zoltan and Abel, Tom and Rees, Martin J.",
    title = "{The radiative feedback of the first cosmological objects}",
    eprint = "astro-ph/9903336",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-99-041-A",
    doi = "10.1086/308723",
    journal = "Astrophys. J.",
    volume = "534",
    pages = "11--24",
    year = "2000"
}

@article{Tegmark:1996yt,
    author = "Tegmark, Max and Silk, Joseph and Rees, Martin J. and Blanchard, Alain and Abel, Tom and Palla, Francesco",
    title = "{How small were the first cosmological objects?}",
    eprint = "astro-ph/9603007",
    archivePrefix = "arXiv",
    doi = "10.1086/303434",
    journal = "Astrophys. J.",
    volume = "474",
    pages = "1--12",
    year = "1997"
}

@article{Bromm:2001bi,
    author = "Bromm, Volker and Coppi, Paolo S. and Larson, Richard B.",
    title = "{The formation of the first stars. I. The Primordial star forming cloud}",
    eprint = "astro-ph/0102503",
    archivePrefix = "arXiv",
    doi = "10.1086/323947",
    journal = "Astrophys. J.",
    volume = "564",
    pages = "23--51",
    year = "2002"
}

@article{Visbal:2014nogo,
    author = {Visbal, Eli and Haiman, Zoltán and Bryan, Greg L.},
    title = "{A no-go theorem for direct collapse black holes without a strong ultraviolet background}",
    journal = {Monthly Notices of the Royal Astronomical Society: Letters},
    volume = {442},
    number = {1},
    pages = {L100-L104},
    year = {2014},
    month = {06},
    issn = {1745-3925},
    doi = {10.1093/mnrasl/slu063},
    url = {https://doi.org/10.1093/mnrasl/slu063},
}

@article{Tseliakhovich:2010bj,
    author = "Tseliakhovich, Dmitriy and Hirata, Christopher",
    title = "{Relative velocity of dark matter and baryonic fluids and the formation of the first structures}",
    eprint = "1005.2416",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/PhysRevD.82.083520",
    journal = "Phys. Rev. D",
    volume = "82",
    pages = "083520",
    year = "2010"
}

@article{Nebrin:2023yzm,
    author = "Nebrin, Olof and Giri, Sambit K. and Mellema, Garrelt",
    title = "{Starbursts in low-mass haloes at Cosmic Dawn. I. The critical halo mass for star formation}",
    journal = {Monthly Notices of the Royal Astronomical Society},
    eprint = "2303.08024",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "NORDITA-2023-008",
    doi = "10.1093/mnras/stad1852",
    month = "3",
    year = "2023"
}

@article{Hegde:2023wxz,
    author = "Hegde, Sahil and Furlanetto, Steven R.",
    title = "{A self-consistent semi-analytic model for Population III star formation in minihaloes}",
    eprint = "2304.03358",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stad2308",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "525",
    number = "1",
    pages = "428--447",
    year = "2023"
}

@article{Ahn:2008uwe,
    author = "Ahn, Kyungjin and Shapiro, Paul R. and Iliev, Ilian T. and Mellema, Garrelt and Pen, Ue-Li",
    title = "{The Inhomogeneous Background of Hydrogen-Molecule Dissociating Radiation during Cosmic Reionization}",
    eprint = "0807.2254",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1088/0004-637X/695/2/1430",
    journal = "Astrophys. J.",
    volume = "695",
    number = "2",
    pages = "1430--1445",
    year = "2009"
}

@BOOK{Draine:2011ism,
       author = {{Draine}, Bruce T.},
        publisher="{Princeton University Press}",
        title = "{Physics of the Interstellar and Intergalactic Medium}",
         year = 2011,
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011piim.book.....D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Murray:2013qza,
    author = "Murray, Steven and Power, Chris and Robotham, A. S. G.",
    title = "{HMFcalc: An online tool for calculating dark matter halo mass functions}",
    eprint = "1306.6721",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1016/j.ascom.2013.11.001",
    journal = "Astron. Comput.",
    volume = "3-4",
    pages = "23--34",
    year = "2013"
}

@article{Murray:2020dcd,
    author = "Murray, Steven G. and Diemer, Benedikt and Chen, Zhaoting and Neuhold, Anton Glenn and Schnapp, M. A. and Peruzzi, Tia and Blevins, Daniel and Engelman, Trent",
    title = "{TheHaloMod: An online calculator for the halo model}",
    eprint = "2009.14066",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1016/j.ascom.2021.100487",
    journal = "Astron. Comput.",
    volume = "36",
    pages = "100487",
    year = "2021"
}

@article{Planck:2018vyg,
    author = "Aghanim, N. and others",
    collaboration = "Planck",
    title = "{Planck 2018 results. VI. Cosmological parameters}",
    eprint = "1807.06209",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1051/0004-6361/201833910",
    journal = "Astron. Astrophys.",
    volume = "641",
    pages = "A6",
    year = "2020",
    note = "[Erratum: Astron.Astrophys. 652, C4 (2021)]"
}

@article{Zhao:2008wd,
    author = "Zhao, D. H. and Jing, Y. P. and Mo, H. J. and Boerner, G.",
    title = "{Accurate universal models for the mass accretion histories and concentrations of dark matter halos}",
    eprint = "0811.0828",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1088/0004-637X/707/1/354",
    journal = "Astrophys. J.",
    volume = "707",
    pages = "354--369",
    year = "2009"
}

@article{Correa:2014xma,
    author = "Correa, Camila A. and Wyithe, J. Stuart B. and Schaye, Joop and Duffy, Alan R.",
    title = "{The accretion history of dark matter haloes \textendash{} I. The physical origin of the universal function}",
    eprint = "1409.5228",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stv689",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "450",
    number = "2",
    pages = "1514--1520",
    year = "2015"
}

@article{Liu:2023tvo,
    author = "Liu, Yizhou and Gao, Liang and Bose, Sownak and Frenk, Carlos S. and Jenkins, Adrian and Springel, Volker and Wang, Jie and White, Simon D. M. and Zheng, Haonan",
    title = "{The mass accretion history of dark matter haloes down to Earth mass}",
    eprint = "2303.15894",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stae003",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "527",
    number = "4",
    pages = "11740--11750",
    year = "2023"
}


@article{Peccei:1977hh,
    author = "Peccei, R. D. and Quinn, Helen R.",
    title = "{CP Conservation in the Presence of Instantons}",
    reportNumber = "ITP-568-STANFORD",
    doi = "10.1103/PhysRevLett.38.1440",
    journal = "Phys. Rev. Lett.",
    volume = "38",
    pages = "1440--1443",
    year = "1977"
}

@article{Peccei:1977ur,
    author = "Peccei, R. D. and Quinn, Helen R.",
    title = "{Constraints Imposed by CP Conservation in the Presence of Instantons}",
    reportNumber = "ITP-572-STANFORD",
    doi = "10.1103/PhysRevD.16.1791",
    journal = "Phys. Rev. D",
    volume = "16",
    pages = "1791--1797",
    year = "1977"
}

@article{Weinberg:1977ma,
    author = "Weinberg, Steven",
    title = "{A New Light Boson?}",
    reportNumber = "HUTP-77/A074",
    doi = "10.1103/PhysRevLett.40.223",
    journal = "Phys. Rev. Lett.",
    volume = "40",
    pages = "223--226",
    year = "1978"
}

@article{Wilczek:1977pj,
    author = "Wilczek, Frank",
    title = "{Problem of Strong  $P$  and  $T$  Invariance in the Presence of Instantons}",
    reportNumber = "Print-77-0939 (COLUMBIA)",
    doi = "10.1103/PhysRevLett.40.279",
    journal = "Phys. Rev. Lett.",
    volume = "40",
    pages = "279--282",
    year = "1978"
}

@article{Kim:1979if,
    author = "Kim, Jihn E.",
    title = "{Weak Interaction Singlet and Strong CP Invariance}",
    reportNumber = "UPR-0120T",
    doi = "10.1103/PhysRevLett.43.103",
    journal = "Phys. Rev. Lett.",
    volume = "43",
    pages = "103",
    year = "1979"
}

@article{Shifman:1979if,
    author = "Shifman, Mikhail A. and Vainshtein, A. I. and Zakharov, Valentin I.",
    title = "{Can Confinement Ensure Natural CP Invariance of Strong Interactions?}",
    reportNumber = "ITEP-64-1979",
    doi = "10.1016/0550-3213(80)90209-6",
    journal = "Nucl. Phys. B",
    volume = "166",
    pages = "493--506",
    year = "1980"
}

@article{Zhitnitsky:1980tq,
    author = "Zhitnitsky, A. R.",
    title = "{On Possible Suppression of the Axion Hadron Interactions. (In Russian)}",
    journal = "Sov. J. Nucl. Phys.",
    volume = "31",
    pages = "260",
    year = "1980"
}

@article{Dine:1981rt,
    author = "Dine, Michael and Fischler, Willy and Srednicki, Mark",
    title = "{A Simple Solution to the Strong CP Problem with a Harmless Axion}",
    reportNumber = "Print-81-0320 (IAS,PRINCETON)",
    doi = "10.1016/0370-2693(81)90590-6",
    journal = "Phys. Lett. B",
    volume = "104",
    pages = "199--202",
    year = "1981"
}

@article{DiLuzio:2020wdo,
    author = "Di Luzio, Luca and Giannotti, Maurizio and Nardi, Enrico and Visinelli, Luca",
    title = "{The landscape of QCD axion models}",
    eprint = "2003.01100",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY 20-036, DESY-20-036",
    doi = "10.1016/j.physrep.2020.06.002",
    journal = "Phys. Rept.",
    volume = "870",
    pages = "1--117",
    year = "2020"
}

@article{Kawasaki:2012kn,
    author = "Kawasaki, Masahiro and Kusenko, Alexander and Yanagida, Tsutomu T.",
    title = "{Primordial seeds of supermassive black holes}",
    eprint = "1202.3848",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "CRR-REPORT-607-2011-24, IPMU-12-0021",
    doi = "10.1016/j.physletb.2012.03.056",
    journal = "Phys. Lett. B",
    volume = "711",
    pages = "1--5",
    year = "2012"
}

@article{Xiao:2021ftk,
    author = "Xiao, Huangyu and Shen, Xuejian and Hopkins, Philip F. and Zurek, Kathryn M.",
    title = "{SMBH seeds from dissipative dark matter}",
    eprint = "2103.13407",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2021/07/039",
    journal = "JCAP",
    volume = "07",
    pages = "039",
    year = "2021"
}

@article{Jeon:2024iml,
    author = "Jeon, Junehyoung and Bromm, Volker and Liu, Boyuan and Finkelstein, Steven L.",
    title = "{Physical Pathways for JWST-observed Supermassive Black Holes in the Early Universe}",
    eprint = "2402.18773",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/1538-4357/ad9f3a",
    journal = "Astrophys. J.",
    volume = "979",
    number = "2",
    pages = "127",
    year = "2025"
}

@article{Trenti:2009cj,
    author = "Trenti, M. and Stiavelli, M.",
    title = "{The Formation Rates of Population III Stars and Chemical Enrichment of Halos during the Reionization Era}",
    eprint = "0901.0711",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/0004-637X/694/2/879",
    journal = "Astrophys. J.",
    volume = "694",
    pages = "879--892",
    year = "2009"
}

@article{Irastorza:2018dyq,
    author = "Irastorza, Igor G. and Redondo, Javier",
    title = "{New experimental approaches in the search for axion-like particles}",
    eprint = "1801.08127",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.ppnp.2018.05.003",
    journal = "Prog. Part. Nucl. Phys.",
    volume = "102",
    pages = "89--159",
    year = "2018"
}

@article{Graham:2015ouw,
    author = "Graham, Peter W. and Irastorza, Igor G. and Lamoreaux, Steven K. and Lindner, Axel and van Bibber, Karl A.",
    title = "{Experimental Searches for the Axion and Axion-Like Particles}",
    eprint = "1602.00039",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1146/annurev-nucl-102014-022120",
    journal = "Ann. Rev. Nucl. Part. Sci.",
    volume = "65",
    pages = "485--514",
    year = "2015"
}

@article{Bauer:2017ris,
    author = "Bauer, Martin and Neubert, Matthias and Thamm, Andrea",
    title = "{Collider Probes of Axion-Like Particles}",
    eprint = "1708.00443",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MITP-17-047",
    doi = "10.1007/JHEP12(2017)044",
    journal = "JHEP",
    volume = "12",
    pages = "044",
    year = "2017"
}

@article{Chatrchyan:2023cmz,
    author = {Chatrchyan, Aleksandr and Er{\"o}ncel, Cem and Koschnitzke, Matthias and Servant, G{\'e}raldine},
    title = "{ALP dark matter with non-periodic potentials: parametric resonance, halo formation and gravitational signatures}",
    eprint = "2305.03756",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-23-060",
    doi = "10.1088/1475-7516/2023/10/068",
    journal = "JCAP",
    volume = "10",
    pages = "068",
    year = "2023"
}

@article{Eroncel:2022vjg,
    author = {Er{\"o}ncel, Cem and Sato, Ryosuke and Servant, Geraldine and S{\o}rensen, Philip},
    title = "{ALP dark matter from kinetic fragmentation: opening up the parameter window}",
    eprint = "2206.14259",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY 22-106, OU-HET-1148",
    doi = "10.1088/1475-7516/2022/10/053",
    journal = "JCAP",
    volume = "10",
    pages = "053",
    year = "2022"
}

@article{Boyarsky:2018tvu,
    author = "Boyarsky, A. and Drewes, M. and Lasserre, T. and Mertens, S. and Ruchayskiy, O.",
    title = "{Sterile neutrino Dark Matter}",
    eprint = "1807.07938",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.ppnp.2018.07.004",
    journal = "Prog. Part. Nucl. Phys.",
    volume = "104",
    pages = "1--45",
    year = "2019"
}

@article{Kusenko:2009up,
    author = "Kusenko, Alexander",
    title = "{Sterile neutrinos: The Dark side of the light fermions}",
    eprint = "0906.2968",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCLA-09-TEP-55",
    doi = "10.1016/j.physrep.2009.07.004",
    journal = "Phys. Rept.",
    volume = "481",
    pages = "1--28",
    year = "2009"
}

@article{Drewes:2016upu,
    author = "Drewes, M. and others",
    title = "{A White Paper on keV Sterile Neutrino Dark Matter}",
    eprint = "1602.04816",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "FERMILAB-PUB-16-068-T",
    doi = "10.1088/1475-7516/2017/01/025",
    journal = "JCAP",
    volume = "01",
    pages = "025",
    year = "2017"
}

@article{Abazajian:2017tcc,
    author = "Abazajian, Kevork N.",
    title = "{Sterile neutrinos in cosmology}",
    eprint = "1705.01837",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCI-TR-2017-03",
    doi = "10.1016/j.physrep.2017.10.003",
    journal = "Phys. Rept.",
    volume = "711-712",
    pages = "1--28",
    year = "2017"
}

@article{Vogel:2025aut,
    author = "Vogel, Cannon M. and Garc{\'\i}a Escudero, Helena and Froustey, Julien and Abazajian, Kevork N.",
    title = "{Return of the Lepton Number: Sterile Neutrino Dark Matter Production and the Revival of the Shi-Fuller Mechanism}",
    eprint = "2507.18752",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCI-TR-2025-08, N3AS-25-012",
    month = "7",
    year = "2025"
}

@article{Matthee:2023utn,
    author = "Matthee, Jorryt and others",
    title = "{Little Red Dots: An Abundant Population of Faint Active Galactic Nuclei at z {\ensuremath{\sim}} 5 Revealed by the EIGER and FRESCO JWST Surveys}",
    eprint = "2306.05448",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.3847/1538-4357/ad2345",
    journal = "Astrophys. J.",
    volume = "963",
    number = "2",
    pages = "129",
    year = "2024"
}

@ARTICLE{2025ApJ...986..126K,
       author = {{Kocevski}, Dale D. and others},
        title = "{The Rise of Faint, Red Active Galactic Nuclei at z > 4: A Sample of Little Red Dots in the JWST Extragalactic Legacy Fields}",
      journal = {\apj},
     keywords = {Active galactic nuclei, Supermassive black holes, 16, 1663, Astrophysics - Astrophysics of Galaxies},
         year = 2025,
        month = jun,
       volume = {986},
       number = {2},
          eid = {126},
        pages = {126},
          doi = {10.3847/1538-4357/adbc7d},
archivePrefix = {arXiv},
       eprint = {2404.03576},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025ApJ...986..126K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@misc{kocevski2025risefaintredagn,
      title={The Rise of Faint, Red AGN at $z>4$: A Sample of Little Red Dots in the JWST Extragalactic Legacy Fields}, 
      author={Dale D. Kocevski and Steven L. Finkelstein and Guillermo Barro and Anthony J. Taylor and Antonello Calabrò and Brivael Laloux and Johannes Buchner and Jonathan R. Trump and Gene C. K. Leung and Guang Yang and Mark Dickinson and Pablo G. Pérez-González and Fabio Pacucci and Kohei Inayoshi and Rachel S. Somerville and Elizabeth J. McGrath and Hollis B. Akins and Micaela B. Bagley and Laura Bisigello and Rebecca A. A. Bowler and Adam Carnall and Caitlin M. Casey and Yingjie Cheng and Nikko J. Cleri and Luca Costantin and Fergus Cullen and Kelcey Davis and Callum T. Donnan and James S. Dunlop and Richard S. Ellis and Henry C. Ferguson and Seiji Fujimoto and Adriano Fontana and Mauro Giavalisco and Andrea Grazian and Norman A. Grogin and Nimish P. Hathi and Michaela Hirschmann and Marc Huertas-Company and Benne W. Holwerda and Garth Illingworth and Stéphanie Juneau and Jeyhan S. Kartaltepe and Anton M. Koekemoer and Wenxiu Li and Ray A. Lucas and Dan Magee and Charlotte Mason and Derek J. McLeod and Ross J. McLure and Lorenzo Napolitano and Casey Papovich and Nor Pirzkal and Giulia Rodighiero and Paola Santini and Stephen M. Wilkins and L. Y. Aaron Yung},
      year={2025},
      eprint={2404.03576},
      archivePrefix={arXiv},
      primaryClass={astro-ph.GA},
      url={https://arxiv.org/abs/2404.03576}, 
}

